Dynamical net charge fluctuations at RHIC energies in STAR

We present preliminary results from the study of dynamical net-charge fluctuations measured in Au+Au collisions at $\sqrt{s_{NN}}$ = 39 GeV to 7.7 GeV and compare with the published results at higher collision energies. We also present the centrality dependence of the dynamical net-charge fluctuations.

==> icpaqgp_fig/old_data/130_data.dat <==
352	-0.0023	0.0003	-0.809	0.131
298	-0.0029	0.0002	-0.864	0.072
234	-0.0036	0.0002	-0.842	0.047
166	-0.0051	0.0002	-0.846	0.063	
115	-0.0070	0.0002	-0.81	0.09
76	-0.0103	0.0002	-0.78	0.12
47	-0.0154	0.0002	-0.72	0.17
27	-0.0274	0.0002	-0.74	0.089
14	-0.0547	0.0002	-0.77	0.20	


==> icpaqgp_fig/old_data/200_data.dat <==
352	-0.002308	2e-06	-0.812	0.011
299	-0.002821	2e-06	-0.843	0.023
235	-0.003567	2e-06	-0.838	0.039
167	-0.004950	2e-06	-0.830	0.06
116	-0.007078	2e-06	-0.820	0.08
77	-0.01041	2e-06	-0.800	0.12
47	-0.01641	2e-06	-0.77	0.17
27	-0.02815	2e-06	-0.76	0.22
14	-0.0561		3e-06	-0.79	0.28		

==> icpaqgp_fig/old_data/62_data.dat <==
347	-0.002954	10e-06	-1.025	0.012
293	-0.003582	8e-06	-1.050	0.024
229	-0.004628	6e-06	-1.060	0.039
162	-0.006292	6e-06	-1.019	0.062
112	-0.008876	6e-06	-0.994	0.089
74	-0.01304	6e-06	-0.97	0.12
46	-0.02057	7e-06	-0.95	0.15
26	-0.03556	7e-06	-0.92	0.23
13	-0.07185	7e-06	-0.93	0.23	

==> icpaqgp_fig/old_data/alice.dat <==
385	-0.0014	
331	-0.0017
261	-0.0022
187	-0.0029
129	-0.0040
84	-0.0058
52	-0.0093
29	-0.01677
15	-0.035
